Temporally-Evolving Generalised Networks and their Reproducing Kernels

This paper considers generalised network, intended as networks where (a) the edges connecting the nodes are nonlinear, and (b) stochastic processes are continuously indexed over both vertices and edges. Such topological structures are normally represented through special classes of graphs, termed graphs with Euclidean edges. We build generalised networks in which topology changes over time instants. That is, vertices and edges can disappear at subsequent time instants and edges may change in shape and length. We consider both cases of linear or circular time. For the second case, the generalised network exhibits a periodic structure. Our findings allow to illustrate pros and cons of each setting. Generalised networks become semi-metric spaces whenever equipped with a proper semi-metric. Our approach allows to build proper semi-metrics for the temporally-evolving topological structures of the networks. Our final effort is then devoted to guiding the reader through appropriate choice of classes of functions that allow to build proper reproducing kernels when composed with the temporally-evolving semi-metrics topological structures.

==> BrownianBridges_High.csv <==
"x","time1","time2","time3","time4"
0,0,-2.59623170381605e-10,-5.42168321505594e-11,1.92382496518725e-10
0.005,-0.0375254112020933,-0.0241134520019405,-0.113751219129453,-0.0268850540925993
0.01,-0.190340887157167,-0.151183794188367,-0.276817544426237,-0.141295888219612
0.015,-0.165319632003985,-0.128288064045878,-0.267140538439658,-0.132198958646048
0.02,-0.224820332674954,-0.191593397975936,-0.344354109929881,-0.219802958023836
0.025,-0.214663349999343,-0.217967444624622,-0.339759713250818,-0.238852559185436
0.03,-0.176102293474956,-0.155405680653778,-0.320591527129271,-0.213155454789929
0.035,-0.259352725665419,-0.216338556145585,-0.282105628957805,-0.204365293871417
0.04,-0.173875484762459,-0.168571693929171,-0.198358358837805,-0.113917189843494
0.045,-0.213399820804285,-0.123001140768661,-0.161319154378272,-0.108817293123747
0.05,-0.106075111267321,-0.116330675301066,-0.114145582488363,-0.133465183229046
0.055,-0.166738514791133,-0.132659232270264,-0.156332563765231,-0.155434014361551
0.06,-0.221845251811863,-0.164266009070011,-0.105651527042721,-0.134906890894529
0.065,-0.206921580150996,-0.0893283382433284,-0.00111312828413117,-0.0989613760994519
0.07,-0.317837448470292,-0.170590162688945,-0.0401952814540785,-0.167815747621908
0.075,-0.290719985464071,-0.0744222154474425,0.0259398629253293,-0.130488467133862
0.08,-0.348127408727187,-0.0879116838979863,0.00516762975226363,-0.0949552107705176
0.085,-0.294333194696924,0.0365080596939291,0.113351952329336,-0.0904608577484442
0.09,-0.184959479344263,0.165784991270162,0.145418200018533,0.0334018121134018
0.095,-0.263896805886963,0.0981294140257184,0.186177166418326,0.150891669002319
0.1,-0.237992357731687,0.116924338140814,0.161750306114903,0.0875082918516037
0.105,-0.260651562785529,0.0479788986409128,0.0797079746227448,-0.0285848392341746
0.11,-0.252120726414063,-0.0145144024188279,-0.00686548810678864,-0.0794467647373668
0.115,-0.208682656770135,0.0349792251687688,0.041487326225781,-0.0317239743300433
0.12,-0.326231366640337,-0.0344128352625154,-0.0384798063528461,-0.0989080910315162
0.125,-0.411408943871764,-0.127365717470533,-0.166260463797707,-0.146868442286463
0.13,-0.402869302260434,-0.169137275411696,-0.253299645537624,-0.163666984466656
0.135,-0.408502442622221,-0.123368525792995,-0.222763930519741,-0.185033529150435
0.14,-0.502228680110379,-0.203363318686587,-0.242374642929022,-0.166005238575222
0.145,-0.464677055819429,-0.276911993222961,-0.371894376676597,-0.336710489817787
0.15,-0.447122308156674,-0.252775677125963,-0.356452165169009,-0.351842688476964
0.155,-0.596244517545887,-0.46665429780753,-0.379125272842722,-0.421003519428973
0.16,-0.508979983815951,-0.386402880354397,-0.348483310708879,-0.368109647688438
0.165,-0.487382578511096,-0.313717381829391,-0.256906332651512,-0.277445303916079
0.17,-0.404241721348039,-0.14857075225515,-0.18827087022903,-0.251279794385031
0.175,-0.254390209464651,0.00616918577113747,-0.11212512973275,-0.160697433654659
0.18,-0.224285882020076,-0.0219142421273943,-0.12925710545474,-0.18348036828097
0.185,-0.323176917392597,-0.0604577381174043,-0.155906527883931,-0.20469633129777
0.19,-0.243209508760611,-0.00730881860561624,-0.130015304730462,-0.0498832642442727
0.195,-0.278881801462636,-0.00120527463805735,-0.0564215232897081,0.0153041696983254
0.2,-0.353947881203734,-0.0407717117608584,-0.151811150571005,-0.0412755170550621
0.205,-0.388459846994118,-0.0671685658638609,-0.1214741253938,0.00996743377035971
0.21,-0.468268906439058,-0.0771480793109165,-0.143780890475985,-0.0819714445314773
0.215,-0.39730699189135,-0.0218642352141827,-0.148212616321819,-0.0107460879479816
0.22,-0.275792281675737,0.126625272126043,-0.0225186569511063,0.124589658782473
0.225,-0.39631592542249,0.0535243364753122,-0.158982342475974,-0.0372593782309189
0.23,-0.423212207010773,0.0726256494651824,-0.140524815539099,-0.00909833684943433
0.235,-0.208683700637607,0.290395702711695,0.00493439754124712,0.063889260695851
0.24,-0.279589663263819,0.261191162512996,0.0250616984627129,0.122209666508453
0.245,-0.132638872665901,0.398247632905561,0.111662631165822,0.222036705406255
0.25,-0.155172665751867,0.492527381536148,0.143334455333432,0.28864529125316
0.255,-0.164336995482788,0.464613610829611,0.0900393291055737,0.339150443005457
0.26,-0.138687531546551,0.54240021975754,0.238999245607821,0.429421140814271
0.265,-0.132638932735517,0.624524747555168,0.317206682092891,0.460301165803742
0.27,-0.0978296639807754,0.560895711016814,0.238888825349281,0.449372550424624
0.275,-0.0906376865899372,0.557415857182774,0.228484378639652,0.437715152472847
0.28,-0.0336207672741613,0.611617398763089,0.312279646987244,0.406575110153501
0.285,-0.16126394738217,0.530438478532688,0.248691555644834,0.29267900644923
0.29,-0.273766633556691,0.509650040915706,0.254451332543638,0.274311460824537
0.295,-0.344837902757359,0.448495559163278,0.210503403887531,0.209288274776253
0.3,-0.297789216049008,0.56279273659816,0.274980579313194,0.231349807326148
0.305,-0.319082048008502,0.550957134439023,0.335416297672338,0.299710012404497
0.31,-0.286869867852021,0.537570160356022,0.355109674477691,0.339270928444246
0.315,-0.201026732362374,0.632359131505172,0.414019835639953,0.391941048693806
0.32,-0.14025295456288,0.686014101452675,0.436896860619626,0.386655280299059
0.325,-0.141176196870075,0.704488293898907,0.408221669714189,0.420576096161786
0.33,-0.109267736642202,0.698031364339649,0.385931990990175,0.415909134466148
0.335,-0.13987687881115,0.664741929840016,0.313917262595671,0.322486231315712
0.34,-0.0513794170704249,0.65372668140548,0.325041166109147,0.326115872124542
0.345,0.0619342381803036,0.705941444400681,0.432838381048912,0.366655225960603
0.35,-0.0017462377274068,0.632073205179159,0.397399449246369,0.352040069013553
0.355,0.0562507743535252,0.724957744934235,0.441939591598433,0.411923944975353
0.36,0.105756611916224,0.823978265171911,0.504276876389902,0.434505314371207
0.365,0.159514877635202,0.824315601066651,0.451668574814428,0.35580017266469
0.37,0.0927468552746273,0.72353684907421,0.41633827860662,0.224107342370523
0.375,0.0496697714806608,0.679773395971419,0.458892927642348,0.201524954647882
0.38,-0.00863489095663106,0.592805895506847,0.430340946944334,0.171338840366434
0.385,0.120568239055432,0.736911054556935,0.627314037395695,0.21485536290781
0.39,0.219225993821035,0.775614549345682,0.674022968202693,0.276716577727923
0.395,0.239762753549022,0.770524501357062,0.609519812157414,0.258205876159468
0.4,0.192002920217182,0.707022123813928,0.519073146654716,0.281244231023571
0.405,0.177930707456384,0.700779444771635,0.536519099522728,0.290874451294393
0.41,0.185978379062759,0.701844726163711,0.494573669187147,0.283018313897453
0.415,0.217569449273558,0.749384475520802,0.548891934144453,0.295010516685028
0.42,0.299736538497186,0.841469419289519,0.635630977335339,0.339305688530551
0.425,0.295981174131467,0.802242357494005,0.678486402264731,0.377012986209419
0.43,0.283425113968542,0.745067389937892,0.622317442519321,0.269420156242032
0.435,0.316307453799911,0.719576948915609,0.606124533192617,0.239160271225153
0.44,0.271869275712663,0.69920163261014,0.64976666317276,0.249274455583829
0.445,0.273862477673927,0.695579682002858,0.629477318721763,0.206796439128864
0.45,0.270818987820789,0.734931269561704,0.629203934807642,0.230468875634839
0.455,0.0911317596688917,0.553493575365032,0.447818658848628,0.0704776446354815
0.46,0.135479043562271,0.593360444104352,0.450319572128402,0.041415312673123
0.465,0.243807921926354,0.681797523289757,0.476916849763441,0.0869508992366074
0.47,0.177988326497632,0.712598996286738,0.478360701130807,0.0404137021913912
0.475,0.186000211999906,0.612752417056538,0.418009579054323,-0.0668552943915965
0.48,0.229252887773417,0.659121655356874,0.481156032875317,-0.0480576115275049
0.485,0.161135175232996,0.52207986649832,0.320057330772843,-0.156567390981224
0.49,0.25977324505672,0.609133982528444,0.384240323512367,-0.0403897501576805
0.495,0.264385849043147,0.567652216872846,0.35596437195643,0.00944167028579287
0.5,0.282598887002413,0.512159491056202,0.409519943757613,0.0504688056604482
0.505,0.377395936464278,0.617971708481772,0.424843534833856,0.051398519462923
0.51,0.394412918091715,0.589622443168455,0.420363828267255,-0.0321672201404184
0.515,0.317573627968178,0.476685446037343,0.322894269246848,-0.172345892348011
0.52,0.395218807162737,0.471444479554146,0.333374707203461,-0.136000192403513
0.525,0.442409958323931,0.553302943775834,0.322925701682419,-0.239811935623608
0.53,0.498567360277507,0.533060880065218,0.232575477835446,-0.281306960429172
0.535,0.564004508206628,0.599127947369558,0.276337688549037,-0.315657884146769
0.54,0.577156750629515,0.556688456042226,0.239196334857494,-0.368352192758221
0.545,0.581117143105874,0.630457269430642,0.324289911060108,-0.348625973902351
0.55,0.494933652428209,0.497318718779356,0.224392874366317,-0.430152399502335
0.555,0.501489380158866,0.538180345124198,0.216585382543065,-0.376071286708487
0.56,0.484002085080227,0.456344170804498,0.112434299255422,-0.45983798396202
0.565,0.551814031333589,0.499539839588589,0.103488800650735,-0.469766842158563
0.57,0.50034205172873,0.458255939657155,0.0912874030169807,-0.515280194588445
0.575,0.499888545131634,0.587344008182422,0.169990027088237,-0.387214475206316
0.58,0.42514583809167,0.614959701705973,0.14729467927216,-0.342069534423016
0.585,0.320592181917838,0.599690545894124,0.169080397266841,-0.321488951206152
0.59,0.224508969950485,0.469092956035989,0.108878119826128,-0.380712716111412
0.595,0.154671128851421,0.313838057746376,-0.0391789511216085,-0.555554859699039
0.6,0.140543013369737,0.299254640113739,-0.104700385934838,-0.70708630724103
0.605,0.114155459016557,0.237949506434891,-0.160473231629172,-0.755913047534826
0.61,0.162689977687338,0.283285744246085,-0.0904071219426704,-0.744047724411722
0.615,0.156493893055279,0.269687268617126,-0.193012822393931,-0.710560462760345
0.62,0.255950620391894,0.260754846957164,-0.207987748995952,-0.727113214504694
0.625,0.152216113080435,0.212026335912148,-0.278515584770725,-0.777419554744912
0.63,0.0726204116587926,0.177034637518268,-0.348323601885453,-0.78878816950219
0.635,0.10135595377652,0.218198760481587,-0.358331589295091,-0.717495444825952
0.64,0.0615925387124862,0.204135084392878,-0.383277856484703,-0.763092863967218
0.645,0.0559264622670759,0.108241551628333,-0.450102414384371,-0.828701491270008
0.65,0.00479940722876783,0.0863981072967479,-0.377566193287098,-0.821193406287372
0.655,0.00812781994379917,0.204795651530559,-0.241285479850296,-0.640804506148901
0.66,-0.0317460618066528,0.244986433828627,-0.21260672298069,-0.563098237919188
0.665,0.0228139317920617,0.263317501230979,-0.136286250878551,-0.486603999932511
0.67,0.0435460723820289,0.278885513880375,-0.16240415028912,-0.511735738138747
0.675,-0.0247405249974366,0.264838974334098,-0.150823407854994,-0.506417101487292
0.68,-0.104769001201078,0.167458083239158,-0.181653880077641,-0.521949413176918
0.685,-0.0698370626566979,0.229418331144447,-0.0741506409870791,-0.378088721025998
0.69,0.0204310353734601,0.354195407809515,0.0200604032248613,-0.340290244586117
0.695,0.0461779395654606,0.374075054910213,0.0522689343107942,-0.286214204480649
0.7,0.043630430829232,0.319752084597028,0.11039423069058,-0.205407305214246
0.705,0.227273858616432,0.400825682530776,0.252423844597789,-0.0407700308576203
0.71,0.0766070570189775,0.219118352948304,0.0485103601482847,-0.193633517960472
0.715,0.0633158468670057,0.209849394140381,0.0432111373834167,-0.13364157475239
0.72,0.193833409698439,0.35247298721613,0.234491445735347,-0.0365787468019857
0.725,0.104406656798145,0.21749972198155,0.126764831321055,-0.0598916696840057
0.73,0.210455104795335,0.300509488549011,0.179679916112725,-0.0170323686246724
0.735,0.0849192347445439,0.214169142959736,0.158646539284661,-0.0200444405047988
0.74,0.165643796362093,0.318413400577632,0.218530906126051,0.07200602005882
0.745,0.183663795253039,0.297122779105893,0.28694360677567,0.067505245320373
0.75,0.325730220789126,0.392932810331042,0.391324101313042,0.153092694513396
0.755,0.365998697724601,0.393110815654075,0.34527967940263,0.159673371224572
0.76,0.411221909564234,0.444024073411381,0.375521057363512,0.23198713794284
0.765,0.200661545333821,0.237280356753506,0.250541483080545,0.0831224266750937
0.77,0.145128239882707,0.20741780171051,0.303378133548686,0.138201639063475
0.775,0.162126375767362,0.206919091207737,0.346037857539494,0.107783098664127
0.78,0.13503907044253,0.23531973765401,0.318551539936529,0.0596921055865401
0.785,0.142624153144773,0.188276029702727,0.317183546296875,0.0613581968124904
0.79,0.119886064431726,0.214470466707442,0.435816763651046,0.104168256864669
0.795,0.0966817988710964,0.153289602935822,0.429183996703974,-0.00179500341867962
0.8,0.0693132104659806,0.163515432740415,0.411694015264439,-0.0696732722370985
0.805,0.173462202876655,0.209243058193659,0.463793605057933,0.0309354850405234
0.81,0.159026246671112,0.205312034537688,0.411039152254838,-0.0300099285518129
0.815,0.247512386853481,0.299555561810677,0.429612004760002,-0.00181299767273301
0.82,0.14637028978981,0.29329665487666,0.48006857628097,0.0509205161054166
0.825,0.18873928692132,0.365213727672778,0.434849936396894,-0.00134433836436127
0.83,0.249788929144802,0.384680634288561,0.436977466548251,-0.0415502817025891
0.835,0.235094052878931,0.347430176109699,0.484154974965213,-0.0287724754258881
0.84,0.283258300937275,0.454133947629996,0.507482395113216,0.00655649024367658
0.845,0.211110268121168,0.407425570787321,0.525587072630239,0.0561745775976734
0.85,0.297505895547771,0.456059617725775,0.632720536703723,0.122293116576356
0.855,0.280451574877257,0.440872707442359,0.603649886270339,0.101978230770994
0.86,0.2995593232959,0.482449034587409,0.588869673272678,0.0653215036280807
0.865,0.176408322352143,0.320889914360784,0.444923588623418,0.00488412393270848
0.87,0.133055914765621,0.230391183092444,0.413548589518668,0.0359643236556331
0.875,0.163336154558776,0.312520308482944,0.522921658271481,0.17623507073095
0.88,0.155929958104549,0.291531436174648,0.502546706751398,0.153961742983835
0.885,0.15195246324144,0.333226696815764,0.548259717395775,0.224075123086354
0.89,0.14183672877534,0.2773174485966,0.474267880731366,0.130603791247365
0.895,0.155216567097497,0.182300071715627,0.401163265733949,0.0870824757783703
0.9,0.174127568812578,0.213416035799295,0.409936055850527,0.0540532132024243
0.905,0.30499612033389,0.23298002498714,0.367077074478273,0.0475392194707649
0.91,0.422896040093254,0.210997550997296,0.307161768911283,-0.0242849783283695
0.915,0.346872059134754,0.170039092382905,0.174895449337152,-0.178796191836255
0.92,0.148662864814033,0.0480720312065461,0.117813252820133,-0.20510301046695
0.925,0.0622588425807945,-0.00299324067034414,0.133521366838383,-0.224903380927869
0.93,-0.0725796116321678,-0.0702890990657706,0.0926958968073146,-0.218163817241098
0.935,-0.024505935027365,-0.0498574601526876,0.0321806353327026,-0.258583705788421
0.94,-0.00433794629681197,-0.0310910064270821,0.105973781209233,-0.149094861195523
0.945,0.024485394536833,-0.141542777944018,0.0368637791393583,-0.167676428017244
0.95,-0.0943684115544687,-0.23996172550628,-0.0934163058527191,-0.18817220554287
0.955,-0.108088803071067,-0.210738696491534,-0.0375030625387049,-0.164981544153149
0.96,-0.0783897980259244,-0.190052819088796,-0.0712794430492313,-0.194107040782593
0.965,-0.112102579792912,-0.216525426039494,-0.0660679286598442,-0.141645865218516
0.97,0.0340820717532779,-0.127067824592797,-0.0403645694012381,-0.0979091896359913
0.975,0.105198488699842,-0.0680891225590131,-0.0969589014707419,-0.177929123173136
0.98,0.143502415605624,0.0514235480788355,0.0314591269505609,-0.133620995569267
0.985,0.196043357515863,0.121111739004299,0.0928530678212539,-0.113144504131341
0.99,0.255648436007262,0.163207928006717,0.129333565256137,-0.000137207155415997
0.995,0.0637094376400123,0.00390275857237817,-0.00394446124327183,-0.0537328664585343
1,-1.40010606143904e-09,1.60659094147578e-10,-2.11708240083459e-10,0


==> BrownianBridges_Low.csv <==
"x","time1","time2","time3","time4"
0,0,7.41454052773766e-10,-9.8816603997778e-17,4.15152235296441e-10
0.005,-0.0752693406213659,-0.108328496162184,-0.0233372473612737,0.104486812012918
0.01,-0.0680677950860574,-0.232810169631381,-0.2152816468155,0.0017649131500195
0.015,-0.0686408624976405,-0.160373591648506,-0.225870272727097,-0.0601957522468861
0.02,-0.06957741892007,-0.288231986854719,-0.2900556601157,-0.03231411637054
0.025,0.0405849579737525,-0.155478356325835,-0.263428230507679,-0.0938193833952438
0.03,0.0178581534007471,-0.00844028865578391,-0.211672365942543,-0.0771268141421653
0.035,0.0378390343897018,-0.109939498395059,-0.230572308812722,1.4627107529224e-05
0.04,0.0906980439910178,0.075046663680698,-0.114627342945204,-0.0322328278661264
0.045,0.211374110068979,-0.0150863063003599,-0.157202039550882,-0.0643536318966662
0.05,0.127246801272111,-0.114687812853567,-0.138183650726503,-0.121508249391507
0.055,0.0711202487942485,-0.09258659688629,-0.156583809074406,-0.016671393879428
0.06,0.312286627988437,0.00109687093770033,-0.14935866317724,-0.0609594034876084
0.065,0.364757325532526,-0.0769561477893102,-0.0827760123295125,-0.181404319738526
0.07,0.400027181452482,-0.227974490790682,-0.0471888350694823,-0.112690386632429
0.075,0.465161754354815,-0.279012913276739,-0.0653421004161045,0.0135274136075736
0.08,0.459680902055149,-0.220019281924063,-0.0343846687584554,0.0905568758462938
0.085,0.540049991859598,-0.135939189395419,0.0142143381332354,0.0894534031313563
0.09,0.45172917679464,-0.236524164822399,-0.0455336657184089,0.0604358167815026
0.095,0.490139604556421,-0.231060640445781,-0.0865538702654356,0.0180135487538251
0.1,0.51093821332528,-0.302785619527119,-0.142434960223206,-0.0803617990751098
0.105,0.61512497088804,-0.259460698094662,-0.113601631239216,-0.0581544466327856
0.11,0.560119327906527,-0.227715048961128,-0.115447700151289,-0.0263908183840422
0.115,0.60621439389264,-0.316638397345627,-0.183711648888337,-0.058214740735801
0.12,0.578100070109555,-0.266303989572586,-0.319240922058058,-0.113696969512819
0.125,0.523595837841323,-0.37590551344037,-0.271064442416765,-0.0289584693428378
0.13,0.484230155920587,-0.506722916756515,-0.399223407599734,-0.0199432294432257
0.135,0.463251073327172,-0.624773242719046,-0.451185152919669,-0.0108676498788989
0.14,0.510633705871416,-0.604471586528566,-0.362939410181824,-0.0856157363719943
0.145,0.450566555013682,-0.739477614512666,-0.416197485141798,-0.117390135079771
0.15,0.609848695291956,-0.648835646386277,-0.312255702641867,0.00426606502598403
0.155,0.729920951400282,-0.664827583604845,-0.309180919650565,-0.049469242120941
0.16,0.618698591449072,-0.77193704171563,-0.395148131733091,-0.105652624889668
0.165,0.534536205389994,-0.866090111862356,-0.367217503389533,-0.0654122374146485
0.17,0.636294306349539,-0.856705826270288,-0.362518247241301,-0.140007721277661
0.175,0.591277306334121,-0.906998924674881,-0.405046846294391,-0.101049476668191
0.18,0.573057676794247,-0.960421489146728,-0.374198678062852,-0.00971061276082632
0.185,0.457120597572803,-1.00072665700988,-0.421805796122266,-0.0982255661363072
0.19,0.509135620575975,-0.931012773146255,-0.24625666558284,-0.0545299088393957
0.195,0.467713966548265,-0.943633245323459,-0.245620220962931,-0.0478622251250986
0.2,0.295599488307578,-1.02276952211726,-0.232369666964602,-0.0728466925631618
0.205,0.361642700966412,-1.05812746515231,-0.271098328290442,-0.10648288386914
0.21,0.358229252892283,-1.21865665066682,-0.305954449263402,-0.198430306986013
0.215,0.442178939392145,-1.24635186860566,-0.330637121557048,-0.121539708092273
0.22,0.430747664756649,-1.20085076257644,-0.305099981452817,-0.101709885336169
0.225,0.320667401821058,-1.2253858066108,-0.253072157767978,-0.0935886625757946
0.23,0.292144050738269,-1.1288858824773,-0.273233995699844,-0.200022190966758
0.235,0.280880711864369,-1.08290062225768,-0.245168870373892,-0.230226974418035
0.24,0.28281374105961,-1.03698448975661,-0.0814686233367532,-0.0529522298291231
0.245,0.287800005217055,-1.04620340377444,0.0167700096240069,-0.15187854772447
0.25,0.266688310597648,-1.16618090376342,0.0480179567632331,-0.0559793905787836
0.255,0.343587653327554,-1.03474297306743,0.0744569671270205,-0.0586446605336886
0.26,0.502171051686265,-0.999252796883387,0.0867534280413708,-0.0988260272376665
0.265,0.351691929297693,-0.990010081762173,-0.0120846153670477,-0.134708724483175
0.27,0.363818805024502,-0.934590425164312,-0.00321236068354243,-0.150701581415274
0.275,0.328574004429671,-0.922467018642817,0.0411527931929799,-0.0531172251568506
0.28,0.448142528739208,-0.900352773161667,0.139300711825244,-0.273829960947568
0.285,0.478734455462827,-0.959657507583468,0.242984966257525,-0.262975456869471
0.29,0.390346731762042,-0.909053954238234,0.229560556690116,-0.292478511675482
0.295,0.4332734973258,-0.845577392264371,0.252805781451412,-0.197745315277959
0.3,0.419763040313354,-0.811964116326651,0.251904791476662,-0.234030922724207
0.305,0.397029856118047,-0.794135906831598,0.168587044307574,-0.352459823558597
0.31,0.359208124985675,-0.801013164056354,0.18161653576903,-0.331647773737608
0.315,0.365436527361461,-0.849058462290067,0.216335779924735,-0.392880862279479
0.32,0.447764505874451,-0.909646873293609,0.196625362686137,-0.422950417093556
0.325,0.554705626541389,-0.924628220509368,0.220197605140365,-0.463679659919016
0.33,0.598297094990807,-0.885587494855178,0.283756964228771,-0.5222673441622
0.335,0.591286952633754,-1.00581073616979,0.163804802836529,-0.471119425145261
0.34,0.601198064650224,-0.907117751815445,0.219934627200229,-0.435265036841061
0.345,0.65360648302001,-0.953602413945409,0.209938555168599,-0.532325179177951
0.35,0.698881347339576,-0.842780767612052,0.200537337661466,-0.55753649572065
0.355,0.69619813651724,-0.837447369014957,0.197283310351145,-0.650227488304038
0.36,0.679512788358423,-0.849185638273836,0.100713216726581,-0.663616695353449
0.365,0.729294117465434,-0.767443130809808,0.105817537854595,-0.670527751862528
0.37,0.747892428138422,-0.721554756920562,0.066899302961105,-0.653148513831156
0.375,0.721657400801279,-0.824181171321629,-0.0311646638299155,-0.567078505494595
0.38,0.547833228740332,-0.906149928731233,0.0134528427917587,-0.606222447915793
0.385,0.574936851699097,-0.914167494160455,0.0393342343767404,-0.510535342491371
0.39,0.666673771674319,-0.872389533051851,0.111074952041914,-0.474796382291794
0.395,0.569718259765443,-0.857591838178151,0.035317080277261,-0.441272057587905
0.4,0.617197967113062,-0.761133458075565,0.12708378790071,-0.44906750661692
0.405,0.536784874609205,-0.801060124672531,0.125663780499516,-0.426375186089681
0.41,0.507445129194362,-0.810137898836447,0.116937725815891,-0.416435749492128
0.415,0.419734748481182,-0.83737190019873,0.07584311100971,-0.609643739974138
0.42,0.429417066043661,-0.838193047406415,0.0070597353686586,-0.562854451655596
0.425,0.534998571736775,-0.808840307071102,0.0116260361857651,-0.63139343717348
0.43,0.508966148828506,-0.842158801619682,-0.0282631384306932,-0.58372070599818
0.435,0.615941981914323,-0.965657042088051,-0.125720409007701,-0.693280867751498
0.44,0.706146150879475,-0.964981019637207,-0.12344693378007,-0.615440708018058
0.445,0.562759264842155,-0.948833785518746,-0.166157520583346,-0.527077178821328
0.45,0.575383107298137,-0.88581807408584,-0.130785194854824,-0.522260749559519
0.455,0.477081844094451,-0.845586686190343,-0.0808546313881379,-0.551039900848965
0.46,0.525606243359701,-0.752139485534524,0.0313714498976132,-0.407766512491462
0.465,0.418332480028077,-0.680474358805287,-0.0355028850065851,-0.440595144956994
0.47,0.408139140800798,-0.686455067063621,-0.0947402821243606,-0.405029191973165
0.475,0.344330948243327,-0.710087905324749,-0.107199272715096,-0.494408279122496
0.48,0.254207807985659,-0.645684206673725,0.0932601836323037,-0.538993197313513
0.485,0.0474386129040758,-0.744195375485366,0.141774406113443,-0.506566897769682
0.49,0.0696128211150749,-0.684209439911742,0.11518703301384,-0.613607153052889
0.495,-0.0580104186068745,-0.689258352595907,0.0939847157997242,-0.633377677300506
0.5,-0.00282305867886266,-0.642470743556096,0.195257652859099,-0.64096258099939
0.505,-0.0267497168692832,-0.532217333096599,0.142653145897124,-0.574227355854188
0.51,-0.0106041154696489,-0.496721350828532,0.183792943050308,-0.45735709845491
0.515,-0.118726138225555,-0.608454186120862,-0.026164554435656,-0.497947359428977
0.52,-0.0541528302532993,-0.570628274045155,-0.118786991327065,-0.43554377704971
0.525,-0.0688952139261893,-0.518556238085727,-0.211094491900862,-0.34604096361568
0.53,-0.0256327977802025,-0.55830102186287,-0.151834975662757,-0.280355757925288
0.535,-0.174432833740942,-0.578647962997322,-0.134944689391339,-0.188491770725135
0.54,-0.148720434161458,-0.684672175008793,-0.248098896640385,-0.173286129540048
0.545,-0.0669828198061807,-0.717125103153424,-0.121724292496801,-0.226129880090712
0.55,-0.151193068898084,-0.728367401565942,-0.22920849752974,-0.29574795115553
0.555,-0.0834771850082997,-0.697602580862564,-0.302150191920015,-0.329271755015921
0.56,-0.10574267336757,-0.679844910332101,-0.277066730071716,-0.310020539146713
0.565,-0.0714370295115563,-0.695585656407309,-0.173607551769724,-0.286252940610385
0.57,-0.115681706780885,-0.675246168371073,-0.138859407573672,-0.368777269987472
0.575,-0.120363718092807,-0.590367014644202,-0.187769952091296,-0.365155571905525
0.58,-0.169687043428414,-0.553401731607816,-0.200969704065497,-0.345527849114701
0.585,-0.0971674094311323,-0.505036668379747,-0.216177884425218,-0.380020163460026
0.59,-0.176738614091485,-0.555245231875537,-0.215667126777134,-0.549029820500425
0.595,-0.146164875368712,-0.630707353812555,-0.297932493702713,-0.617073188929749
0.6,-0.184582528724915,-0.641577897308169,-0.152675513133412,-0.554418310243236
0.605,-0.166533722062989,-0.76709469287285,-0.217144696992244,-0.478536901870378
0.61,-0.22276844320698,-0.767326641743714,-0.283551001051346,-0.34724367614741
0.615,-0.34998184572794,-0.847356875666494,-0.327080351920918,-0.365256771119619
0.62,-0.233169702165057,-0.879822576149472,-0.387596617571824,-0.254246551846087
0.625,-0.334407335017181,-0.968760084471175,-0.388807059277224,-0.338252002143112
0.63,-0.4644065511558,-0.96861533583912,-0.460138596866278,-0.478446984423231
0.635,-0.358458901526726,-0.907198234641206,-0.327660660376044,-0.397786959941162
0.64,-0.414576788776272,-0.848970679880672,-0.374099786563111,-0.383080720346204
0.645,-0.325941565671895,-0.802437382686869,-0.409546815753748,-0.405395745586991
0.65,-0.273200037607588,-0.654999086993297,-0.213306120887079,-0.314597322696714
0.655,-0.354929843288014,-0.617120084322761,-0.197274950243915,-0.339181232841275
0.66,-0.43010985575245,-0.646108765383987,-0.062656779901184,-0.370384047714349
0.665,-0.424475931544485,-0.497588913990995,0.0485127780401786,-0.344037425066444
0.67,-0.402988502469464,-0.548705553432811,0.0273492665549672,-0.300934346551408
0.675,-0.375071506170041,-0.632731424979322,-0.0508796649009916,-0.376165718441558
0.68,-0.283474387469192,-0.540379388437508,-0.0469163661452985,-0.287977933079539
0.685,-0.430894914256887,-0.768973313368187,-0.169448587537389,-0.359507293252639
0.69,-0.426760425697424,-0.712645986166588,-0.308371123673249,-0.374710078248341
0.695,-0.529188570062024,-0.693379937152674,-0.170479893897869,-0.33746354838999
0.7,-0.574328755634562,-0.762481812661453,-0.179088312069533,-0.280323440937815
0.705,-0.635344137783235,-0.786302688641672,-0.175781924251979,-0.202582452324857
0.71,-0.709231470401544,-0.873109175054581,-0.145120318134578,-0.252046348863001
0.715,-0.700291260056423,-0.760853623954168,-0.188666531339185,-0.269762511746013
0.72,-0.585632063895868,-0.677581747883917,-0.282452107270146,-0.275619655075457
0.725,-0.58163842432878,-0.685174090778217,-0.380592698914266,-0.316080647489514
0.73,-0.651303603727607,-0.61606982577186,-0.478343619759441,-0.417051506629019
0.735,-0.581631642188827,-0.599989508835737,-0.506851491644034,-0.328431159941646
0.74,-0.586860660900071,-0.546604843193387,-0.536674404468224,-0.377064942237829
0.745,-0.588573555456539,-0.514723311987056,-0.534084163100123,-0.302200574270434
0.75,-0.654267387793814,-0.508875117644326,-0.513842668692184,-0.171280017824847
0.755,-0.737568101602532,-0.460330590729583,-0.429256200737324,0.0345874595522888
0.76,-0.845859865762776,-0.446971362746874,-0.513657875246553,0.0314447997860776
0.765,-0.811525264407325,-0.417568697029371,-0.485347607892503,0.00360702013085162
0.77,-0.754435550008859,-0.471915222837058,-0.43980711457213,0.024245985910037
0.775,-0.712562690100855,-0.551266950987934,-0.449219882155968,-0.068955139418289
0.78,-0.712893827755665,-0.538449178623193,-0.326139964230961,0.0444060341571638
0.785,-0.901277794044124,-0.593463076691145,-0.398819918252882,0.0115347317317736
0.79,-0.834826511400981,-0.492672726992864,-0.379082981778251,0.0367700272401776
0.795,-0.816721340409328,-0.429754222045558,-0.333252193586821,-0.0341119798179278
0.8,-0.724286989161454,-0.30965261407285,-0.303711500622587,-0.00954098708165584
0.805,-0.608662477547215,-0.301663672606427,-0.276246946890026,0.0686484734118501
0.81,-0.465474116362718,-0.227079112191939,-0.268422871169123,0.080893832384975
0.815,-0.436114648890272,-0.149982980204847,-0.16566742287974,0.218374801783675
0.82,-0.349164611680273,-0.106882365254423,-0.190462096417614,0.241572572172618
0.825,-0.48750107441895,-0.264881188260415,-0.262050824260087,0.0679743267026048
0.83,-0.425057446423414,-0.246165438914929,-0.264280904840726,0.00112771143752655
0.835,-0.364707443022817,-0.208984870750971,-0.285495453378329,0.00753818802661642
0.84,-0.357299867554109,-0.249656402088303,-0.297175749664713,-0.0443440830009044
0.845,-0.387900880576622,-0.29491645799298,-0.350311598162882,-0.0692879804353401
0.85,-0.361053174394001,-0.301720222018066,-0.418156470045891,-0.180075389337975
0.855,-0.244517102945808,-0.112203254742246,-0.361085775187418,-0.135704238474338
0.86,-0.0894546790258811,-0.206008732232709,-0.314114983371339,-0.209355221168611
0.865,-0.134411440928655,-0.242849306588292,-0.257959361677038,-0.243380773419339
0.87,-0.0733887154302506,-0.101026438608923,-0.263806410494821,-0.349799714642453
0.875,0.0267401878303601,-0.00139384402189339,-0.165789239552455,-0.390150246953181
0.88,-0.0763117000369413,-0.0293604011508087,-0.10488827522473,-0.353147738074366
0.885,-0.167330695615716,-0.142215558848458,-0.0918654038669572,-0.258467460211075
0.89,-0.10952220156352,-0.206557070376628,-0.224979604538234,-0.428989915687257
0.895,-0.209962007208887,-0.226722986330742,-0.106951722093253,-0.412605878494886
0.9,-0.144742945250327,-0.135947248225349,-0.183579473733095,-0.416272073720755
0.905,-0.0636616090713704,-0.238213885390049,-0.235918391602134,-0.419773543379886
0.91,0.000466519360250727,-0.377219185397555,-0.179861224313486,-0.369933731989734
0.915,0.0338290660196023,-0.375079728866434,-0.0766999655548041,-0.382856072941972
0.92,-0.028926854845245,-0.241040354242943,-0.0435119948387429,-0.462725624048476
0.925,-0.0462330680490793,-0.120735223563917,0.00801323739592261,-0.350193227089476
0.93,-0.112568530755537,-0.0610542935346552,-0.0243668956382095,-0.408341380901317
0.935,-0.16216421179063,-0.0526149932512287,0.0634380338585555,-0.375664785590279
0.94,-0.159216208396122,-0.0605363206088952,0.0330371340395863,-0.397057755951711
0.945,-0.18056827230858,-0.150091101027932,-0.00651343355234276,-0.292795687441238
0.95,0.038529796749121,-0.155646583052824,-0.0564056180768901,-0.320848745727363
0.955,0.00263533091313491,-0.135084731308014,-0.00833925441026232,-0.269589175528899
0.96,-0.0055013107838379,-0.184593122718079,-0.108433369406461,-0.213696801741542
0.965,-0.0819873843897093,-0.204519735239013,-0.128785880526929,-0.225537906748449
0.97,-0.123293043665241,-0.193155256218537,-0.166826880231739,-0.223972532946613
0.975,-0.0979615659044011,-0.0963961690984486,-0.125742109215347,-0.190215470373864
0.98,0.034497391340726,-0.0993304850345222,0.00863764555960801,-0.135638530987816
0.985,-0.12287958501516,-0.0703913956254968,-0.0240963421958804,-0.133905215665592
0.99,-0.097315946534161,0.00365895681499944,0.0934295277176573,-0.0408524164411404
0.995,-0.0420283683553208,-0.0389058651687957,-0.0250348638121813,-0.0446286228130315
1,8.54889794621472e-10,1.54388583033342e-16,1.55117240266853e-10,0


==> BrownianBridges_Negative.csv <==
"x","time1","time2","time3","time4"
0,0,4.32542017086052e-10,-7.65210018121203e-11,-6.64750225872013e-11
0.005,0.0403419076565258,0.00651910898104423,-0.0550575163021944,0.0755748865373777
0.01,0.0946591145619654,-0.0380604656141002,-0.0219389562421737,0.12716438655587
0.015,0.222314998824252,-0.0391954784241938,-0.163214295593328,0.305903741963415
0.02,0.229684412624818,-0.0756563787814249,-0.0844460481550224,0.181681306461519
0.025,0.235743060072001,-0.100461025843585,-0.13924663607802,0.313479382950518
0.03,0.272784816727253,-0.0543307605244262,-0.214033126758435,0.362376190188067
0.035,0.20154357388447,-0.0866995516696105,-0.196727131168805,0.301768575835872
0.04,0.134949720109439,-0.0199164094515389,-0.245838732015549,0.32905175951254
0.045,0.24366147884025,-0.0272950487864276,-0.340487217556672,0.395183149811524
0.05,0.173048039863087,0.0216880505835839,-0.373924275380999,0.47329192036809
0.055,0.0351802388527429,0.0673171678280651,-0.382294223873601,0.451121532912167
0.06,-0.0268450732478828,0.0711792908980804,-0.353690420963765,0.42110245058837
0.065,-0.0203242787125843,-0.0157754681138413,-0.258893656706899,0.353042392470303
0.07,-0.0554358926977358,-0.0373562276913777,-0.191866914800606,0.27897586402315
0.075,0.0636983650556312,-0.0831049823396237,-0.235098903703833,0.255757450577786
0.08,-0.0303050410789867,-0.00755235024448535,-0.209666537556329,0.316689976892606
0.085,0.116880977733745,-0.0817211822909465,-0.192076207686439,0.244336953737859
0.09,0.0824044214770455,-0.0970811720185207,-0.188622412683164,0.255634897406248
0.095,0.109870902762639,-0.0935821255211051,-0.187190510442453,0.211471964206117
0.1,0.0544715249965144,-0.0951362237062696,-0.233868343295216,0.280698589397458
0.105,0.0343055656945143,-0.106177183815764,-0.261791778939147,0.297239303528596
0.11,0.0500844846023158,-0.100227554871118,-0.300887767722211,0.301134155406145
0.115,0.026251142997127,-0.0123665075552829,-0.31923192274518,0.25433141900282
0.12,-0.0197194908289142,0.126926101389938,-0.432742069093241,0.334328537120333
0.125,-0.0428392596850918,0.187338523456606,-0.517655046666294,0.411169684029506
0.13,-0.0710745843157753,0.229431709520483,-0.53321750217237,0.395448542176403
0.135,-0.0271932416549422,0.155228585191542,-0.554721677126606,0.311299039945416
0.14,-0.0150880253798388,0.11514964766624,-0.514142100361465,0.18541020863806
0.145,-0.0896734262315962,0.17210757670353,-0.504719855101203,0.188961624946091
0.15,-0.082555399570679,0.198841778063974,-0.480173999695855,0.150537970222544
0.155,-0.0441927413295242,0.217485440438193,-0.450333233520219,0.136489953531946
0.16,-0.0410242339650926,0.199892653642691,-0.515498097261577,0.220394677536378
0.165,0.0012054214386491,0.218880590191827,-0.450810097372228,0.213959437769068
0.17,-0.0955823625162102,0.294391993014163,-0.49709191154094,0.30380592722333
0.175,-0.0738938731346852,0.321621557555226,-0.454957483102646,0.289952243884274
0.18,-0.0776910276309206,0.267296383508966,-0.440980106262291,0.261668388190752
0.185,0.050398982592936,0.172279626422109,-0.338961273623864,0.214258112628577
0.19,-0.0243797604090346,0.0881775099011093,-0.235601960424146,0.079142565275733
0.195,0.0727837720119272,0.0161700188248184,-0.134465165054699,0.0106596671440288
0.2,0.161786226232982,-0.00572220105613423,-0.0803740037963811,-0.0477994456430406
0.205,0.0501519120080792,0.0218423783586739,-0.135145202324436,0.0363201256329452
0.21,0.0489295633341458,0.0566048834975913,-0.128910303197971,0.037906151188499
0.215,0.0565061365894922,-0.00653449389359673,-0.0918092762313045,0.0165403084671762
0.22,0.155424382855491,-0.0294751920947459,-0.101027323696798,0.049799704504013
0.225,0.354201866866212,-0.180191650521296,-0.00163096180490328,-0.0136786300399835
0.23,0.354443512216539,-0.186480478135036,0.0510192425054343,-0.0893312902198461
0.235,0.38429648590493,-0.205166400022538,0.113718512065089,-0.160177403131793
0.24,0.480899986128854,-0.239154329779862,0.0680925172800898,-0.209053987638569
0.245,0.46199257930177,-0.261795612657195,0.0725966369240057,-0.191487111174285
0.25,0.5086410953571,-0.344011114743696,0.122398482991191,-0.290576147936371
0.255,0.585848740614026,-0.343143976827778,0.0956309758026726,-0.297908553355377
0.26,0.592529967060423,-0.331028842739158,0.00637953333373992,-0.0728247707468702
0.265,0.569334345339401,-0.252670816099023,-0.0354297567691679,-0.019260384745847
0.27,0.50432948226002,-0.147469538896153,-0.0927214344436679,0.0866465428475654
0.275,0.545107271900206,-0.191851760282218,-0.0914003285152091,0.137215300113067
0.28,0.500427507405827,-0.138249893023969,-0.147396853908694,0.0886380714156273
0.285,0.387002989260785,-0.065418594750753,-0.238938249692775,0.0540720991807844
0.29,0.487961717105243,-0.121151824626955,-0.224874657124591,0.0185224839353818
0.295,0.605312871215412,-0.214955386676424,-0.195544563655812,0.070044939599341
0.3,0.604351783220299,-0.330937228240208,-0.104390053320434,0.0412044297007446
0.305,0.574352826511164,-0.268365896607606,-0.0534008918071194,0.0477985935110135
0.31,0.54245756893454,-0.237690864926218,-0.000453953985781807,0.0115431864281799
0.315,0.481527810586571,-0.243693349916865,0.0587142875989112,-0.0199384056363593
0.32,0.380550115974765,-0.214942493031841,0.0695055994136665,-0.0760990224526436
0.325,0.29412775302543,-0.191895543620866,0.0596699352258483,-0.123171894588123
0.33,0.280952069183573,-0.266600208093166,0.0524136458271959,-0.115789984234266
0.335,0.328351191065028,-0.332564090916015,0.13135127145319,-0.197583889148348
0.34,0.406347547402089,-0.461532729220853,0.281661353700321,-0.356267922654181
0.345,0.354981511042435,-0.356244468460496,0.167287278811483,-0.252262080599885
0.35,0.370963118809176,-0.471936526613146,0.212094969593457,-0.331471795575191
0.355,0.437397161970089,-0.506148304854077,0.25493140841954,-0.301566316144304
0.36,0.486955564846428,-0.57035887423181,0.307668074651806,-0.345087166353838
0.365,0.490115918400863,-0.661926225591113,0.346682028304639,-0.397647378822109
0.37,0.440135976747326,-0.585388535595085,0.217058420141689,-0.288964767973383
0.375,0.494078006952709,-0.652283920366203,0.222716500660457,-0.341395028885535
0.38,0.567977273327471,-0.653867410436066,0.189516500669169,-0.382319795944124
0.385,0.414277303929617,-0.620933861897895,0.174883240776552,-0.381126166010968
0.39,0.436230390541412,-0.67387182206115,0.197973461754157,-0.429391648154725
0.395,0.424591504714146,-0.654017799686339,0.150439714546471,-0.388165599506159
0.4,0.398339989961422,-0.616814764444519,0.135247465601926,-0.417496769049789
0.405,0.365952152286831,-0.618480772756733,0.0755571467167999,-0.333436323550203
0.41,0.453772720667909,-0.641713358944479,0.0596867229674371,-0.341543549927348
0.415,0.428858524578445,-0.579669213958576,-0.0180575417793349,-0.22250380887861
0.42,0.455968509462932,-0.646371378870777,0.00086713058638178,-0.217029123869874
0.425,0.526727558662054,-0.758403476458989,0.157536846871984,-0.351276797389276
0.43,0.561339359126591,-0.790671324432279,0.151863999970353,-0.293861937549036
0.435,0.602833673211133,-0.790015247137286,0.151228920275585,-0.298206849807183
0.44,0.695385896349003,-0.87659761538214,0.0984161154945982,-0.20056549027846
0.445,0.799800922914812,-0.962672253176261,0.192226033289113,-0.271679547099969
0.45,0.762503054680682,-0.870312162650644,0.168726168966071,-0.304981685860546
0.455,0.835678974063633,-0.903460413247292,0.222646317642005,-0.276694318105594
0.46,0.892848640128105,-0.944409202052232,0.18881152439084,-0.293619447810772
0.465,0.983663216732854,-1.01464644727518,0.160828497786727,-0.389698646575409
0.47,1.01434433803319,-1.06512711641736,0.209984105059893,-0.429888317238585
0.475,0.985091330647774,-1.03752714258496,0.246377258116399,-0.436681543435882
0.48,1.01988096854211,-1.05216115718651,0.275945862605062,-0.467352484722741
0.485,1.0440546319729,-1.08746283533206,0.344951808067486,-0.507250227078912
0.49,0.96929259966547,-1.03588714604045,0.26870849505633,-0.37654016252101
0.495,0.978885135944432,-1.00746561180491,0.210830458764851,-0.298042577036997
0.5,0.984522215752801,-1.02635698871375,0.124935991932346,-0.239076270923224
0.505,1.02825250098074,-1.10318935085415,0.15268253010039,-0.300595326179817
0.51,1.06947923213946,-1.17560934904923,0.285178035881888,-0.425540526215836
0.515,1.11181555822872,-1.1892341388005,0.348765065791307,-0.485213433756128
0.52,1.1931999384246,-1.27292842171092,0.373021384015,-0.497505219851071
0.525,1.1010203484341,-1.21796189636144,0.307240139385775,-0.375451005589951
0.53,1.12674039468147,-1.2085074420306,0.331307159585163,-0.380358685635312
0.535,1.06737061273326,-1.21316203037691,0.337439626566625,-0.365712506064047
0.54,1.22543729043006,-1.25734326378946,0.456431328295813,-0.440005903815395
0.545,1.1036461608395,-1.17386739661662,0.330726893562761,-0.332181707141037
0.55,1.08099707626364,-1.15761319840264,0.340824868409852,-0.293574795463571
0.555,1.05991489966923,-1.08907112585051,0.351382692259577,-0.295334179222124
0.56,0.996875921116689,-1.05323256956746,0.39781187653065,-0.321251816370968
0.565,1.08414232167267,-1.08788774095768,0.418490094097328,-0.288992039566869
0.57,1.00610485695227,-0.963294872132076,0.2971189531703,-0.258320684774429
0.575,1.02587146736183,-0.974540110372793,0.369627937518054,-0.296599678779043
0.58,0.961807725777762,-0.929395866235967,0.405548556650696,-0.353291639596798
0.585,1.03173201838362,-0.990887290201461,0.360167750826623,-0.397038637055805
0.59,0.946776790389814,-0.872151719058756,0.263309595833504,-0.409221447248447
0.595,0.891402063743986,-0.853266237086097,0.311104248133019,-0.455100141317207
0.6,1.0366832443858,-0.919964877589921,0.484038029816048,-0.530684212936409
0.605,1.04113506593504,-0.937107689384151,0.490942874910711,-0.547168483147347
0.61,1.03494431255908,-0.853537150174018,0.399155072775354,-0.405087891769482
0.615,1.06113481711923,-0.804748946204046,0.407793772261136,-0.372127850459832
0.62,1.07652744728236,-0.858122116518696,0.457860281540955,-0.513415780631627
0.625,1.16655434927886,-0.967377023789289,0.502422189056273,-0.561911037792856
0.63,1.14690818384151,-0.895503305028414,0.376506776421322,-0.482724922711751
0.635,1.20158517913489,-0.935814879584778,0.44929096271098,-0.611658080584248
0.64,1.26069699356686,-0.91840680786569,0.467935083214707,-0.636966188355862
0.645,1.40844902814934,-1.0905445702933,0.644719364173504,-0.832049263045835
0.65,1.39375352245925,-1.00255147669062,0.563329594100773,-0.749628123999336
0.655,1.3964896631359,-0.93937802451129,0.395156729836386,-0.686042309169939
0.66,1.3726225762703,-0.837730501251959,0.381447966252793,-0.621160329925991
0.665,1.3020062147069,-0.779181756636253,0.345088374439427,-0.65663613936142
0.67,1.11308666491013,-0.648387943224098,0.2292412376702,-0.576407419501775
0.675,1.12759381653402,-0.695234693707743,0.190070220654989,-0.57878435052512
0.68,1.11677221308983,-0.73640353243817,0.156211260853238,-0.4859678207293
0.685,1.00663331064822,-0.692850109210802,0.160377156306551,-0.495563144960954
0.69,1.03494879362076,-0.662748374426729,0.13274871451056,-0.556584901954316
0.695,0.9759973227108,-0.614781577810532,0.0415936382126864,-0.520828802509439
0.7,1.04069238476866,-0.629665391189732,0.0174981110823418,-0.474786313934231
0.705,1.01084455762661,-0.673278855038739,-0.00904542384454965,-0.444191424308452
0.71,0.992166774191168,-0.700651779399002,-0.0361391702996461,-0.316343995587426
0.715,0.994789453962515,-0.678471130296971,-0.0890179773953917,-0.267162064220953
0.72,0.863710205040953,-0.547921462470401,-0.250733484214559,-0.0975594884275899
0.725,0.832659180293925,-0.636354003278479,-0.164091078524993,-0.199500289676503
0.73,0.693518379662435,-0.597406211113278,-0.0751243424158185,-0.261352403585253
0.735,0.658033228490614,-0.57213797412961,-0.111989809566559,-0.275448899381976
0.74,0.5781539084027,-0.591656831989588,-0.0854824485380755,-0.290743255845062
0.745,0.553891663232477,-0.484981341808461,-0.0737423371560072,-0.349958116305737
0.75,0.561128470361932,-0.509248915079877,-0.0745766643452815,-0.324841755836261
0.755,0.578069154449339,-0.542136577605564,-0.0316432090385842,-0.350387309144758
0.76,0.582742983388704,-0.576151014688186,-0.0280582331420951,-0.334660541736884
0.765,0.576861166193176,-0.580690695770863,-0.116287162271,-0.251037727080011
0.77,0.575807634903249,-0.598517818276276,-0.0591460097549145,-0.309079298552411
0.775,0.451242833554095,-0.442558555521073,-0.140886882496256,-0.285118355582748
0.78,0.37345421360008,-0.363076785650576,-0.171157071667294,-0.219017475607842
0.785,0.342667814260075,-0.278940428667537,-0.227963331036233,-0.2092710241372
0.79,0.226673715844375,-0.230915431265989,-0.259572671620305,-0.12010003698021
0.795,0.337563832359441,-0.215578573028968,-0.27096604667036,-0.115441665578964
0.8,0.282942625404847,-0.185662865086701,-0.303926479475382,-0.107266883339935
0.805,0.262668753596532,-0.128989182342117,-0.329116235258143,-0.104874599998026
0.81,0.272741292081202,-0.146330266493806,-0.277677857441338,-0.207947407606344
0.815,0.28122105312175,-0.204749838100274,-0.194547867059394,-0.246429560495805
0.82,0.238958614948549,-0.0808895668130837,-0.305393482616018,-0.0978320386959262
0.825,0.266597878686477,-0.0825158214426498,-0.402744104878697,-0.0457158810172795
0.83,0.323689126724672,-0.164513003927967,-0.370761159140465,-0.121064280760445
0.835,0.36098285660395,-0.239322678777292,-0.297033279986551,-0.0876433238258757
0.84,0.278396832259347,-0.210567007153855,-0.306037411825867,0.0312124061339114
0.845,0.188717391517616,-0.172549800535554,-0.331624100371862,0.0521709816567903
0.85,0.345723668591633,-0.224661209635728,-0.324013334699312,0.0439086807956814
0.855,0.364068007354512,-0.214927334337153,-0.338732200252588,-0.004450976902552
0.86,0.28717231698454,-0.229454790721223,-0.348049368549274,0.0976575709216835
0.865,0.381675999523303,-0.330976265053299,-0.211284818104118,-0.0513940224564251
0.87,0.370338550555423,-0.417668930498759,-0.210935180306285,-0.156266178153583
0.875,0.281006947069117,-0.434051176061344,-0.214423729444381,-0.147855639131971
0.88,0.329390710087229,-0.379462628343435,-0.185264153798819,-0.168851867673316
0.885,0.265826920086738,-0.305270945313797,-0.28204737361662,-0.135212104213766
0.89,0.260994150122684,-0.362767479214896,-0.174801766045688,-0.157565650998012
0.895,0.299194506577987,-0.336376230941597,-0.143082779373189,-0.16152429828762
0.9,0.272641632802602,-0.372515863605206,-0.119278275564724,-0.160410193004563
0.905,0.383437955773479,-0.437147412920389,-0.0206069344169043,-0.20271025213827
0.91,0.325204016495554,-0.354752468917297,-0.133801025077594,-0.108777768614109
0.915,0.325047604742924,-0.400829283939949,-0.0962262994415338,-0.18233100854798
0.92,0.287192704730925,-0.389359358117608,-0.0365786493175237,-0.25199377806254
0.925,0.390225850637825,-0.382528396703616,-0.0478202346996366,-0.29483539307853
0.93,0.291279160418212,-0.325602348648431,-0.0350629591539441,-0.280284119903764
0.935,0.315959947524102,-0.351227768995178,0.0299134749006631,-0.304619909330603
0.94,0.216858224491063,-0.279820555446572,0.0133206615170404,-0.264192579320465
0.945,0.10563936824974,-0.200494384360389,-0.0227514091829643,-0.244902375409942
0.95,0.119956109171296,-0.178010015836332,-0.0647771659905511,-0.236550868965164
0.955,0.134173850648132,-0.182751055618509,-0.0552208905832866,-0.220265434826321
0.96,0.162550976613396,-0.226556372500656,0.039799374274061,-0.281370469783125
0.965,0.262858491850081,-0.215280048055392,0.0712054166215826,-0.270855267672575
0.97,0.176693851994036,-0.183057662684221,0.0613564239535584,-0.18128177209991
0.975,0.212246906716051,-0.240965960108927,0.115774240592472,-0.188511173700127
0.98,0.27925906131719,-0.214938178295378,0.113840249866888,-0.193711492012862
0.985,0.229910617875925,-0.210943805031333,0.182356036445382,-0.192283540310312
0.99,0.261970594880105,-0.19680331148673,0.123203563963435,-0.0771117887355839
0.995,0.0827113953744789,-0.0380739120688777,0.0246564847142111,-0.0606846685797898
1,2.29256366962635e-09,-6.10629528921275e-11,2.29205765296166e-10,0


==> BrownianBridges_Zero.csv <==
"x","time1","time2","time3","time4"
0,0,0,0,0
0.005,0.0401885461579393,-0.108032042450319,0.0584506136951402,0.0820111030015782
0.01,0.0565405933858809,-0.00943604356534573,0.0391638159196674,0.0527831583713613
0.015,0.0084113431153726,-0.096241590541429,0.144169354841046,0.0629950062527056
0.02,-0.0233245506937076,-0.158072059045767,0.127559781558902,0.0688074857717742
0.025,-0.0292668517403026,-0.126814981108418,0.0866037138616501,0.0542344778146759
0.03,0.0013394456860458,-0.113760587566195,0.242880311192906,0.0147802084720545
0.035,0.0649541731289803,-0.251782779134399,0.0570739339345384,0.0921745057810874
0.04,0.0955475786274645,-0.219998226013885,0.0351956888348632,-0.0468605619402377
0.045,0.124227206276849,-0.134298256874007,0.0940066442776588,0.0173145909424554
0.05,0.199388665970176,-0.209235059190453,0.110310981255128,-0.0799851514433743
0.055,0.283017427549352,-0.316360288882742,0.0103977517761465,-0.124686448881624
0.06,0.295255557613936,-0.198340410860248,0.0510174690674733,-0.138099399274869
0.065,0.377297917475435,-0.119425902226118,-0.0337446979328234,-0.228052811178602
0.07,0.444350695040932,-0.124580442930302,-0.0224961704068689,-0.32022818486413
0.075,0.460884377135934,-0.195793810887328,0.0342424319562248,-0.367745947645346
0.08,0.48444387618468,-0.19995651016528,0.137692715852968,-0.420507458790652
0.085,0.52638074190837,-0.204839735478775,0.0831926362515063,-0.402546593288232
0.09,0.500733537865916,-0.154823519657365,0.0708936215024478,-0.37637047297049
0.095,0.449445879393502,-0.0661452348678882,0.0999548698446613,-0.299166327549323
0.1,0.459134521177279,-0.153090639345218,-0.00416841199594775,-0.285151634463113
0.105,0.429569640544554,-0.197009063773776,-0.0590693886023056,-0.289981753143758
0.11,0.467597124114093,-0.230778418812439,-0.0973819653605546,-0.36550880661047
0.115,0.449237699125834,-0.250658844703551,-0.0244503959335917,-0.336358477648095
0.12,0.589225132968148,-0.158337916941364,-0.0416148272174716,-0.352172825508988
0.125,0.653567220747069,-0.228659256229452,0.0349454078315971,-0.369373474382864
0.13,0.648561710560026,-0.224043900230275,0.0641414884134787,-0.410177669107062
0.135,0.601402343044585,-0.378802641516884,0.0626392231063309,-0.394996959203062
0.14,0.631136528153889,-0.207989351292649,0.121852776168013,-0.468359058719139
0.145,0.614754173559131,-0.16639229790889,0.156761971504714,-0.565264520953105
0.15,0.582259647463236,-0.0864655805354881,0.174192425540147,-0.535263823994329
0.155,0.540991805794464,-0.00681774740932873,0.196756409202235,-0.581671878732783
0.16,0.534614414852411,0.0083699783194238,0.266596241938484,-0.583561688931707
0.165,0.569169567429767,-0.0490495519120585,0.387040171855729,-0.451152247814211
0.17,0.59657547795749,-0.0663440540144954,0.48848723046358,-0.423809598613116
0.175,0.607855893738052,-0.11125098786297,0.467771940588591,-0.534630806155415
0.18,0.577092936920807,-0.0726271120368698,0.372561689642399,-0.506843931164498
0.185,0.560707249726717,-0.112599344527549,0.269070918779844,-0.46734084409593
0.19,0.595311136679345,-0.133251748291859,0.310833893384293,-0.560308751901675
0.195,0.560799567227006,-0.129438127736248,0.16017609194213,-0.630963826413856
0.2,0.664645138443057,-0.144450576413276,0.18311373714459,-0.606300909672348
0.205,0.778929577540663,-0.231266076346273,0.281598791955647,-0.548725602029063
0.21,0.825627563530661,-0.346946250302089,0.219453447167614,-0.512943024161092
0.215,0.949374116785203,-0.322398309590427,0.189338829660888,-0.536637021383827
0.22,0.939100853338022,-0.353571510557218,0.207427762970801,-0.595176634859614
0.225,0.905606725356037,-0.386627454504325,0.256392082411702,-0.600045869829536
0.23,0.929959224976027,-0.378186685275496,0.337128837502639,-0.524414228406994
0.235,0.898980185641916,-0.489173273407477,0.271013042707237,-0.430449999567427
0.24,0.95864979082916,-0.496457351926843,0.212626071781368,-0.419223904552815
0.245,0.987631731208777,-0.418575440142888,0.226048877934602,-0.511320128503922
0.25,1.03492889155018,-0.513774371170058,0.254569905252032,-0.485511558750926
0.255,1.12402498646232,-0.521360291904045,0.324805262215555,-0.435859596504596
0.26,1.16591215044275,-0.511193555271045,0.317637100524606,-0.40948040443955
0.265,1.05706367575513,-0.419539722566793,0.403694078410392,-0.443788851304227
0.27,1.1362756644008,-0.395719887504174,0.324416609591425,-0.379740778608604
0.275,1.13594281660283,-0.358488070382541,0.300745560495209,-0.503237790400757
0.28,1.12312422249231,-0.329013510761801,0.491554283174661,-0.524497613850379
0.285,1.0984556100632,-0.324918282175692,0.492454645860498,-0.546337647900955
0.29,1.04848776235864,-0.293942000905874,0.540597282643767,-0.519514321012621
0.295,1.06878502995483,-0.194607650141108,0.48562621660492,-0.46419715607734
0.3,1.15858932359571,-0.186114546202223,0.41425033560798,-0.622559133887016
0.305,1.13022072817419,-0.217787233308684,0.425206148014302,-0.709374130386299
0.31,1.1081836428697,-0.138892105939444,0.464156629108406,-0.729588728843491
0.315,1.1850565154961,-0.181917490054662,0.519752596573012,-0.724395844592615
0.32,1.10666940334213,-0.248364455933475,0.458985395487159,-0.71500597096239
0.325,1.24078402493787,-0.346706164721364,0.510884309623174,-0.526973937072444
0.33,1.25354247864171,-0.351815574404684,0.525866360268016,-0.632683769636331
0.335,1.3882027688982,-0.318525713638318,0.615770454894331,-0.652397363825241
0.34,1.34162591394212,-0.296216431964444,0.674442150024439,-0.726819393819155
0.345,1.35428948666113,-0.319707831973052,0.598572629801995,-0.674767074408418
0.35,1.23856024490779,-0.377955564340589,0.641951796863431,-0.72828326604243
0.355,1.35684399298125,-0.301400384172237,0.609902514117999,-0.733373125741049
0.36,1.38996318330566,-0.402399478065067,0.638038411648232,-0.801387930395688
0.365,1.42272993338429,-0.360258495227204,0.594090458035146,-0.943107454807016
0.37,1.38313227266334,-0.416452241583313,0.501297124065103,-1.01846032220532
0.375,1.38666011041126,-0.374191919957607,0.466232573757877,-1.08054333408138
0.38,1.39136958887567,-0.405484357091814,0.536260346505851,-1.09472737966128
0.385,1.36425314643439,-0.330570080398241,0.610829908914888,-1.24284190770187
0.39,1.45168961363747,-0.360598064193916,0.480831883576242,-1.32558501860785
0.395,1.32188586519404,-0.190937899251364,0.399756776636089,-1.31177378012474
0.4,1.21522108527416,-0.319885348372954,0.382982980428258,-1.34144244713643
0.405,1.24065345248424,-0.332684454511858,0.352030748262337,-1.24648735520751
0.41,1.28574061991186,-0.327696626664931,0.253024884709662,-1.33202014746652
0.415,1.2051914028188,-0.366886496214369,0.289446883105909,-1.29018958238178
0.42,1.21261627171074,-0.306876383686007,0.328959300421936,-1.2723711775751
0.425,1.24662862026347,-0.260524096221337,0.286442445544153,-1.24056131347844
0.43,1.24072187135143,-0.287038148299409,0.293671406513332,-1.25048270471528
0.435,1.23449440544442,-0.242128798247203,0.173968666532232,-1.23272187643121
0.44,1.17044992096365,-0.158954564723495,0.264928118313613,-1.2249201895849
0.445,1.2063022342844,-0.101749539165118,0.397434205665839,-1.1085746674556
0.45,1.25550500187176,0.0782581335141007,0.4452819145784,-1.18575927084879
0.455,1.18641109812303,-0.0191306946880029,0.319536514755165,-1.1323529954961
0.46,1.1425344202525,-0.090048895150838,0.365759633025589,-0.99482039278977
0.465,1.04687811264534,-0.143642635241644,0.358106031780874,-1.09209534950626
0.47,0.915236042308653,-0.253423340294885,0.248508584615041,-1.11431298069487
0.475,0.855252207326949,-0.21709068601427,0.227867578804191,-0.993377574471371
0.48,0.811792889345101,-0.0546333499660956,0.229466095983297,-0.881256225262822
0.485,0.848753817063077,-0.0563795347142106,0.240721771745862,-0.811795301669605
0.49,0.835774021516633,-0.143276695316233,0.258194910647437,-0.902255463872182
0.495,0.912166957909432,-0.226378309710705,0.250051326120605,-0.929156035540909
0.5,0.893235444703976,-0.173015436402679,0.205251428416133,-0.776759240263972
0.505,0.869724632293903,-0.178871367068584,0.206656596435777,-0.730257840022355
0.51,0.723085519902446,-0.253708957528738,0.22644308714489,-0.641490796210023
0.515,0.628031537611059,-0.326489504606709,0.21984043467889,-0.621562693056093
0.52,0.53578571769119,-0.34205200047084,0.16723411805866,-0.611598895092572
0.525,0.518024415730711,-0.406358991642405,0.230412500192402,-0.621885315925025
0.53,0.529121760516308,-0.362031053577837,0.22313101553216,-0.742948978594681
0.535,0.594766781316795,-0.314575050105049,0.264326950983505,-0.740909890073785
0.54,0.582660799977443,-0.220334043070817,0.301644778783512,-0.70604009563752
0.545,0.497857573744576,-0.144597052449634,0.251006806672413,-0.830171164150396
0.55,0.552923913814513,-0.115695160133995,0.33126377641718,-0.828796603983833
0.555,0.445873670851374,-0.0798824621835059,0.24400716297379,-0.908852681084574
0.56,0.385770507281739,-0.0818161720926771,0.237787581136114,-0.915289547288952
0.565,0.498846154405993,-0.144780041806219,0.245669324450434,-0.918903598107412
0.57,0.485333624112484,-0.177879591450306,0.230832205239226,-0.922378030536628
0.575,0.452353374639811,-0.227846501900214,0.174587250257501,-0.762785744482881
0.58,0.37729888747684,-0.0685721199370768,0.277046591481201,-0.71433707780111
0.585,0.348607332192242,-0.0591439969892525,0.223009972077423,-0.62883501238326
0.59,0.230506691906957,0.0593239323880478,0.194992337024324,-0.685960929008092
0.595,0.172943414731619,0.0293582866551012,0.225733856975,-0.562788283084996
0.6,0.161089410729163,0.0870692120050531,0.219915534524232,-0.466393814883847
0.605,0.182389952794947,0.0370053972457833,0.167559750919347,-0.545984989245916
0.61,0.205793575723502,0.0342020798586977,0.216036617819642,-0.556229375879493
0.615,0.265957725176591,0.11096786639698,0.350864380788815,-0.487527890058632
0.62,0.212046059606017,0.0723115632873716,0.392099514650374,-0.43364665637992
0.625,0.205285268180304,0.0752296078226043,0.324814257993316,-0.48086572764795
0.63,0.389399165010215,0.158806929213622,0.287614291719635,-0.466456817101346
0.635,0.296819436279969,0.162151303238445,0.247075014868529,-0.505811107661181
0.64,0.302821489880967,0.18668458980695,0.276473575097759,-0.67052058194145
0.645,0.184386000472057,0.103212644560087,0.277311672929737,-0.587677527828443
0.65,0.230528346615687,0.00849191749240926,0.28564022684015,-0.491737821895503
0.655,0.308092262197716,0.0299246660517344,0.211358306186929,-0.467484332100488
0.66,0.311431942680056,0.0129752629001069,0.249228852830336,-0.491811061039099
0.665,0.25984792915952,0.118014085868352,0.258523423025801,-0.41854493399716
0.67,0.207874200977738,0.227089253746107,0.206687343656034,-0.38397122373392
0.675,0.140265429262222,0.250105174180328,0.25122641712514,-0.399040235918669
0.68,0.169912666196057,0.251547015369217,0.195085229682717,-0.443689300361585
0.685,0.186489654745699,0.321765511642501,0.131319968466414,-0.436347591478428
0.69,0.222251383265849,0.295784912092567,0.0353158406290557,-0.453585417586251
0.695,0.247322874937963,0.285334447283794,0.11846096099546,-0.43332544126699
0.7,0.421098887778915,0.364383670455805,0.118921874807068,-0.467007339810744
0.705,0.473917395908426,0.372858290810482,0.16762767329298,-0.386637969838025
0.71,0.50135216331815,0.310856979675366,0.175607203451684,-0.396084786866817
0.715,0.412397936768624,0.203082373038235,0.182379671554046,-0.397968830462147
0.72,0.48413398985448,0.102590628446943,0.106083054253451,-0.377425851381866
0.725,0.400570927980125,0.171308599726905,0.192107350814923,-0.319191450242588
0.73,0.378216788156263,0.153945530475243,0.255810995212855,-0.315465678101342
0.735,0.366661902875607,0.00862722837594219,0.36570839400216,-0.270073566275209
0.74,0.523177220328824,-0.0653941394227344,0.525290252858274,-0.311582293267277
0.745,0.616886203878521,-0.21740604748025,0.494594491168541,-0.217231130598364
0.75,0.464794740984581,-0.291400733977668,0.470680101114535,-0.187824533400499
0.755,0.461051870316314,-0.223579574088399,0.491548233306522,-0.144396687145232
0.76,0.429941096274771,-0.348485622950157,0.553988388890815,-0.176679309209847
0.765,0.311934216892688,-0.333140060826704,0.521880816309736,-0.108088078620314
0.77,0.304711579538614,-0.283496698107744,0.576793178645854,-0.146354955293801
0.775,0.194301318245363,-0.186516898889713,0.623705696268051,-0.0702515482335196
0.78,0.164162417555187,-0.187357964086009,0.616983726230614,-0.0504654859581641
0.785,0.119984685539366,-0.111519531655046,0.6823140066762,-0.00553008204544008
0.79,0.0852884977738026,-0.258854147612564,0.672547807050073,0.00934524321399052
0.795,0.11059771858939,-0.239461084592258,0.753381627716427,0.0671030991778999
0.8,0.178401466493808,-0.234246763185589,0.674334273733986,0.0838712136595609
0.805,0.220180990237288,-0.295838943629448,0.787289768938727,0.132169348931285
0.81,0.190579596521424,-0.226053214376707,0.686077592161073,0.0651404391745741
0.815,0.146125512325646,-0.164038171644572,0.617161227900267,0.0249152504115909
0.82,0.104353665029917,-0.26943047877968,0.587879254168982,-0.0482576647407236
0.825,0.0979241164362124,-0.126336711943846,0.548371374871633,-0.000969016219177953
0.83,0.175786577998511,-0.153203236095285,0.51747289517777,-0.0633250740027755
0.835,0.298576466270413,-0.101018048382988,0.569274693178743,0.0290168130977832
0.84,0.166099749714226,-0.0418452039045194,0.584580156860783,0.0379730622031494
0.845,0.0810377518982396,-0.109529050064841,0.557159350258971,0.205728278551931
0.85,0.0417253719359389,-0.142258507750978,0.637832838718553,-0.00705994917657323
0.855,0.0769927488366642,-0.177356249191862,0.571485954469193,0.00620082707042584
0.86,0.095204885133217,-0.212668104312397,0.461124830384014,-0.00607966478358118
0.865,0.179267533942636,-0.328065619568627,0.472009748534993,0.0233029219923146
0.87,0.22840225412115,-0.340634671965362,0.469304098419241,0.0482411338072695
0.875,0.162634128384042,-0.32400170841151,0.41477131854595,0.0932925117224917
0.88,0.145683083254292,-0.272748446832533,0.525814296262875,0.164400123062509
0.885,0.086961003780373,-0.168519414521933,0.430285334098917,0.191914993196616
0.89,0.0665912795000257,-0.0279923378064854,0.554488998331904,0.103768991346921
0.895,0.0176638436207713,-0.118278005557006,0.444122584688304,0.119689258317966
0.9,-0.00819734149523481,-0.0988648469276245,0.36333406578342,0.0789550610781772
0.905,-0.0378532370954337,-0.0835309630914438,0.366027135661509,0.0456183420497841
0.91,0.056863962460548,-0.0734174654921472,0.310989841288288,0.0741528851365457
0.915,0.0554345049618736,0.0204139065518572,0.225090347307305,0.0279503780136598
0.92,0.153360826185827,-0.0233652438275216,0.147544070201999,0.0876405161641695
0.925,0.213307416438464,-0.0318537587813775,0.0323255213717573,-0.0545897369175693
0.93,0.157362938651114,-0.0420559779721624,-0.00679365092904474,-0.0726596001161685
0.935,0.0452933450172128,-0.0637529749314259,0.0730145382500994,-0.110948532506933
0.94,-0.0311517611530366,-0.143320729977417,0.109824076734101,-0.00343152708741547
0.945,-0.0336239043087153,-0.160591229434605,0.0291487506184527,-0.000585969220358304
0.95,-0.0354512493448959,-0.219069350921876,-0.00355848532252472,0.0507674673342198
0.955,-0.0462874891283742,-0.191361274674067,-0.0226757564418206,0.0464209807918156
0.96,-0.062543293030942,-0.0691281496543196,-0.0294631577170993,0.0617014535481302
0.965,-0.0267656483997493,-0.0346124294386051,-0.139635703899466,-0.0576575381700038
0.97,-0.0380535338479412,-0.0584995139196934,-0.155275523102031,0.0438215686393745
0.975,0.0369930802525189,-0.0572219614845931,-0.0941276435189903,0.19108605547477
0.98,0.0362879883540027,0.011660137642295,0.0155763511674558,0.138002716101757
0.985,-0.0269217251762128,0.00979182534808455,-0.0337781322196091,0.117880719418418
0.99,-0.106895474868972,0.0186238223259946,0.0600686121113742,0.124707080429035
0.995,0.0357868561437494,0.00603621234733458,0.0169912329879366,0.0208139186064457
1,0,0,0,0

